Search for squarks and gluinos with the ATLAS detector in final states with jets and missing transverse momentum using $\sqrt{s}=8$ TeV proton--proton collision data

A search for squarks and gluinos in final states containing high-$p_{\rm T}$ jets, missing transverse momentum and no electrons or muons is presented. The data were recorded in 2012 by the ATLAS experiment in $\sqrt{s}=8$ TeV proton-proton collisions at the Large Hadron Collider, with a total integrated luminosity of $20.3 \mathrm{fb}^{-1}$. No significant excess above the Standard Model expectation is observed. Results are interpreted in a variety of simplified and specific supersymmetry-breaking models assuming that R-parity is conserved and that the lightest neutralino is the lightest supersymmetric particle. An exclusion limit at the 95% confidence level on the mass of the gluino is set at 1330 GeV for a simplified model incorporating only a gluino and the lightest neutralino. For a simplified model involving the strong production of first- and second-generation squarks, squark masses below 850 GeV (440 GeV) are excluded for a massless lightest neutralino, assuming mass degenerate (single light-flavour) squarks. In mSUGRA/CMSSM models with $\tan\beta=30$, $A_0=-2m_0$ and $\mu> 0$, squarks and gluinos of equal mass are excluded for masses below 1700 GeV. Additional limits are set for non-universal Higgs mass models with gaugino mediation and for simplified models involving the pair production of gluinos, each decaying to a top squark and a top quark, with the top squark decaying to a charm quark and a neutralino. These limits extend the region of supersymmetric parameter space excluded by previous searches with the ATLAS detector.

==> filelist.txt <==
SUSY-2013-02.pdf
SUSY-2013-02.tex
SUSY-2013-02.bib
SUSY-2013-02.bbl
jheppub.sty
natbib.sty
preprintcover.sty
atlasphysics.sty
JHEP.bst
atlasnote.bst
atlasnote.cls
AC_atlaslogo.eps
AC_atlaslogo.pdf
compasslogo.eps
compasslogo.pdf
atlas_authlist.tex
atlas_authlist.xml
MCSamples.tex
allInOne_systtable_compressed.tex
SummaryPull.eps
summaryTable_1.tex
CRY_2jet_meffincl_loose_beforeFCut.eps
CRWT_2jet_meffincl_beforeFCut_CRW.eps
CRWT_2jet_meffincl_beforeFCut_CRT.eps
SRAll_2jet_meffincl_beforeFCut_CRQ.eps
CRWT_2jet_MWunres_beforeFCut_CRW.eps
CRWT_2jet_MWunres_beforeFCut_CRT.eps
CRWT_4jet_MWresunres_beforeFCut_CRW.eps
CRWT_4jet_MWresunres_beforeFCut_CRT.eps
SRAll_2jet_meffincl_loose_beforeFCut.eps
SRAll_2jet_meffincl_tight_beforeFCut.eps
SRAll_Wuu_meffincl_2j_beforeFCut.eps
SRAll_3jet_meffincl_tight_beforeFCut.eps
SRAll_Wur_meffincl_4j_beforeFCut.eps
SRAll_4jet_meffincl_loose_beforeFCut.eps
SRAll_4jet_meffincl_medium_beforeFCut.eps
SRAll_4jet_meffincl_tight_beforeFCut.eps
SRAll_5jet_meffincl_medium_beforeFCut.eps
SRAll_6jet_meffincl_loose_beforeFCut.eps
SRAll_6jet_meffincl_tight_beforeFCut.eps
SRAll_6jet_meffincl_verytight_beforeFCut.eps
SRAll_2jet_MWunres_beforeFCut.eps
SRAll_2jet_MWunresunres_beforeFCut.eps
SRAll_4jet_MWunres_beforeFCut.eps
SRAll_4jet_MWresunres_beforeFCut.eps
plotSR.eps
excl_msugra_30_P_NoLabel.eps
excl_msugra_30_P_mglmsq_NoLabel.eps
excl_mssm_comb_NoLabel.eps
SM_GG_direct_NoLabel.eps
SM_SG_direct_NoLabel.eps
SM_SS_direct_NoLabel.eps
SM_SS_direct_mn0.eps
SM_SS_direct_ms450.eps
SM_GG_onestep_LSP60_NoLabel.eps
SM_GG_onestep_x05_NoLabel.eps
SM_SS_onestep_LSP60_NoLabel.eps
SM_SS_onestep_x05_NoLabel.eps
NUHMG_ATLAS_NoLabel.eps
Gluino_Stop_charm_noLabel.eps
filelist.txt
Metadata.txt

